Backpropagated Output Momentum: Relocating Optimizer History from Parameters to Task Space

Optimizer momentum is usually stored as a parameter-sized moving average of past gradients, which makes history costly and fixes each past signal in the coordinates in which it was computed. We introduce Backpropagated Output Momentum (BOM), which instead stores a compact moving average of prediction errors at the model output and reprojects that history through the current network at every step. A batch-level analysis characterizes the information retained and omitted by this relocation, while the implementation preserves the current supervised gradient and can replace the first-moment component of several adaptive optimizers. As a plug-in for momentum-based optimizers, including ones that already compress their state, BOM reduces parameter-shaped optimizer state by 49.7-99.8% in three compositions and, averaged over three language backbones, paired step time by 4.0%. It also improves mean validation performance across language and vision fine-tuning, by 1.42 points in the primary five-task comparison. Language and vision pretraining studies, together with matched mechanism controls, further test the construction across output spaces and model scales.

==> data_c4_110m_adamw_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.050006,4.746952,4.744164,4.749740
0.100006,4.553072,4.549037,4.557107
0.150006,4.515267,4.512951,4.517582
0.200006,4.492218,4.487188,4.497248
0.250006,4.493888,4.491486,4.496289
0.300005,4.543987,4.452431,4.635542
0.350005,4.579347,4.435356,4.723337
0.400005,4.559692,4.521217,4.598167
0.450005,4.689603,4.525641,4.853565
0.500005,4.604391,4.557509,4.651273
0.550005,4.595825,4.566316,4.625334
0.600005,4.653222,4.481793,4.824652
0.650004,4.586450,4.546585,4.626315
0.700004,4.592308,4.566676,4.617940
0.750004,4.623647,4.542166,4.705129
0.800004,4.617617,4.552688,4.682546
0.850004,4.713963,4.604273,4.823653
0.900004,4.639539,4.588522,4.690556
0.950004,4.664227,4.584071,4.744383
1.000004,4.586684,4.553730,4.619638
1.050003,4.568712,4.543083,4.594341
1.100003,4.627346,4.534488,4.720204
1.150003,4.647191,4.566395,4.727987
1.200003,4.624915,4.533952,4.715877
1.250003,4.577502,4.530538,4.624466
1.300003,4.616183,4.553728,4.678638
1.350003,4.591047,4.513697,4.668398
1.400003,4.608793,4.503206,4.714379
1.450002,4.573752,4.521229,4.626274
1.500002,4.556362,4.512043,4.600681
1.550002,4.615095,4.534308,4.695882
1.600002,4.572902,4.559571,4.586234
1.650002,4.578793,4.544483,4.613103
1.700002,4.621077,4.534283,4.707871
1.750002,4.563353,4.526266,4.600441
1.800002,4.576836,4.517726,4.635946
1.850001,4.587772,4.521878,4.653666
1.900001,4.586194,4.515437,4.656951
1.950001,4.536858,4.483648,4.590068
2.000001,4.534325,4.452159,4.616491
2.050001,4.507133,4.453674,4.560591
2.100001,4.533121,4.460167,4.606074
2.150001,4.528656,4.436201,4.621112
2.200001,4.548435,4.418066,4.678803
2.250000,4.467456,4.438850,4.496061
2.300000,4.461203,4.432086,4.490321
2.350000,4.512897,4.399984,4.625810
2.400000,4.498432,4.419579,4.577285
2.450006,4.491199,4.416724,4.565673
2.500006,4.495623,4.419935,4.571311
2.550006,4.527762,4.416683,4.638840
2.600006,4.491238,4.387865,4.594611
2.650006,4.474815,4.361655,4.587975
2.700005,4.447830,4.382068,4.513591
2.750005,4.452975,4.383797,4.522152
2.800005,4.489162,4.351683,4.626641
2.850005,4.464297,4.350818,4.577775
2.900005,4.460851,4.335653,4.586048
2.950005,4.476380,4.343580,4.609180
3.000005,4.481629,4.348181,4.615078
3.050004,4.442920,4.358113,4.527728
3.100004,4.456961,4.349098,4.564825
3.150004,4.431801,4.356162,4.507441
3.200004,4.404005,4.340765,4.467245
3.250004,4.434971,4.351290,4.518651
3.300004,4.462552,4.335167,4.589936
3.350004,4.442036,4.325502,4.558570
3.400004,4.438204,4.314356,4.562053
3.450003,4.400912,4.309564,4.492261
3.500003,4.430674,4.299637,4.561711
3.550003,4.410309,4.288569,4.532049
3.600003,4.363015,4.291917,4.434113
3.650003,4.356072,4.277809,4.434335
3.700003,4.334901,4.264642,4.405161
3.750003,4.323501,4.261631,4.385371
3.800003,4.320616,4.247634,4.393597
3.850002,4.312959,4.249672,4.376245
3.900002,4.323401,4.243165,4.403637
3.950002,4.284950,4.225687,4.344214
4.000002,4.280630,4.225166,4.336094
4.050002,4.284894,4.217405,4.352382
4.100002,4.274063,4.208093,4.340033
4.150002,4.258286,4.196533,4.320039
4.200002,4.234588,4.183176,4.285999
4.250001,4.224534,4.171559,4.277509
4.300001,4.199571,4.156451,4.242690
4.350001,4.176634,4.138033,4.215236
4.400001,4.160949,4.124379,4.197519
4.450001,4.139254,4.111025,4.167483
4.500001,4.117171,4.088545,4.145796
4.550001,4.099476,4.077697,4.121256
4.600001,4.073618,4.049530,4.097707
4.650000,4.046888,4.023537,4.070240
4.700000,4.020266,3.998261,4.042271
4.750000,3.986865,3.968370,4.005360
4.800000,3.948822,3.924544,3.973100
4.850006,3.910119,3.889822,3.930416
4.900006,3.866943,3.848130,3.885755
4.950006,3.821910,3.803851,3.839970
4.999999,3.785893,3.768134,3.803651


==> data_c4_110m_bom_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.050006,4.952466,4.949797,4.955136
0.100006,4.550856,4.544364,4.557349
0.150006,4.481693,4.473342,4.490045
0.200006,4.466419,4.459706,4.473132
0.250006,4.459208,4.451070,4.467346
0.300005,4.455880,4.449030,4.462730
0.350005,4.456424,4.442733,4.470115
0.400005,4.454994,4.448793,4.461195
0.450005,4.464800,4.457468,4.472132
0.500005,4.493327,4.465119,4.521536
0.550005,4.488644,4.427760,4.549527
0.600005,4.465407,4.414964,4.515851
0.650004,4.457536,4.416559,4.498513
0.700004,4.444854,4.432751,4.456957
0.750004,4.427626,4.417105,4.438147
0.800004,4.423077,4.405676,4.440479
0.850004,4.422471,4.400759,4.444183
0.900004,4.429505,4.383250,4.475760
0.950004,4.429008,4.381930,4.476086
1.000004,4.418407,4.364286,4.472528
1.050003,4.428802,4.367412,4.490191
1.100003,4.415538,4.368226,4.462850
1.150003,4.398268,4.381116,4.415420
1.200003,4.397892,4.369829,4.425955
1.250003,4.380760,4.368830,4.392689
1.300003,4.386692,4.363764,4.409620
1.350003,4.368984,4.353025,4.384944
1.400003,4.371064,4.357926,4.384202
1.450002,4.367533,4.350530,4.384535
1.500002,4.356434,4.346600,4.366268
1.550002,4.354119,4.345781,4.362456
1.600002,4.362280,4.343314,4.381246
1.650002,4.348656,4.339346,4.357966
1.700002,4.350109,4.344727,4.355490
1.750002,4.340922,4.334501,4.347343
1.800002,4.335648,4.328683,4.342613
1.850001,4.344107,4.309585,4.378630
1.900001,4.329717,4.323520,4.335913
1.950001,4.322250,4.317557,4.326944
2.000001,4.323650,4.317203,4.330097
2.050001,4.312648,4.307095,4.318201
2.100001,4.311601,4.302812,4.320389
2.150001,4.306574,4.297456,4.315692
2.200001,4.308956,4.302839,4.315072
2.250000,4.310182,4.296675,4.323690
2.300000,4.294339,4.287383,4.301294
2.350000,4.292291,4.288467,4.296115
2.400000,4.289966,4.282110,4.297822
2.450006,4.287561,4.279727,4.295395
2.500006,4.281770,4.270764,4.292777
2.550006,4.277145,4.270757,4.283533
2.600006,4.311226,4.219083,4.403368
2.650006,4.294828,4.258887,4.330768
2.700005,4.265806,4.254080,4.277531
2.750005,4.254810,4.248723,4.260898
2.800005,4.258817,4.252249,4.265384
2.850005,4.245978,4.241429,4.250527
2.900005,4.237760,4.234340,4.241181
2.950005,4.242718,4.232106,4.253329
3.000005,4.232305,4.228238,4.236371
3.050004,4.226085,4.221247,4.230922
3.100004,4.221713,4.214584,4.228843
3.150004,4.219462,4.207108,4.231816
3.200004,4.207677,4.205384,4.209970
3.250004,4.203167,4.198529,4.207806
3.300004,4.194642,4.189368,4.199916
3.350004,4.198132,4.188827,4.207438
3.400004,4.192543,4.186039,4.199046
3.450003,4.188208,4.182510,4.193907
3.500003,4.175352,4.168502,4.182202
3.550003,4.173961,4.165070,4.182853
3.600003,4.163639,4.159515,4.167764
3.650003,4.157500,4.154062,4.160938
3.700003,4.150376,4.147091,4.153662
3.750003,4.146252,4.137295,4.155209
3.800003,4.147187,4.118886,4.175488
3.850002,4.125937,4.120950,4.130925
3.900002,4.118497,4.112976,4.124018
3.950002,4.111236,4.110121,4.112351
4.000002,4.099182,4.096445,4.101920
4.050002,4.088447,4.084446,4.092448
4.100002,4.077743,4.075857,4.079629
4.150002,4.069272,4.067366,4.071178
4.200002,4.056628,4.051397,4.061860
4.250001,4.047022,4.045043,4.049001
4.300001,4.033161,4.027141,4.039181
4.350001,4.019783,4.015932,4.023634
4.400001,4.004419,3.997158,4.011680
4.450001,3.986008,3.981247,3.990769
4.500001,3.972824,3.968353,3.977294
4.550001,3.955257,3.948456,3.962057
4.600001,3.934083,3.928520,3.939645
4.650000,3.907391,3.901518,3.913264
4.700000,3.886593,3.883367,3.889820
4.750000,3.861086,3.856491,3.865681
4.800000,3.834234,3.832477,3.835991
4.850006,3.803513,3.797702,3.809324
4.900006,3.775529,3.772074,3.778984
4.950006,3.750397,3.747133,3.753661
4.999999,3.731144,3.727753,3.734534


==> data_c4_1p1b_adamw_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.050012160,5.344804486,5.284452025,5.405156946
0.100003840,4.747563094,4.657451697,4.837674491
0.150016000,4.303954289,4.271965558,4.335943021
0.200007680,4.100973560,4.089141559,4.112805562
0.250019840,3.976796347,3.973886566,3.979706127
0.300011520,3.900112597,3.888522448,3.911702746
0.350003200,3.856957320,3.846426350,3.867488291
0.400015360,3.827127008,3.821884298,3.832369718
0.450007040,3.803456841,3.798759023,3.808154659
0.500019200,3.783483984,3.779314299,3.787653669
0.550010880,3.767600540,3.764151211,3.771049870
0.600002560,3.755627356,3.754350642,3.756904070
0.650014720,3.746067969,3.744880829,3.747255109
0.700006400,3.740275512,3.736271952,3.744279073
0.750018560,3.730473411,3.725366103,3.735580719
0.800010240,3.718679408,3.716608278,3.720750539
0.850001920,3.713618451,3.708293896,3.718943007
0.900014080,3.706046764,3.701558325,3.710535203
0.950005760,3.704021484,3.699939335,3.708103632
1.000017920,3.697041508,3.694493476,3.699589539
1.050009600,3.695670937,3.693543847,3.697798026
1.100001280,3.691092648,3.688598312,3.693586984
1.150013440,3.689304870,3.683466821,3.695142919
1.200005120,3.686154936,3.675617653,3.696692218
1.250017280,3.685550316,3.669296967,3.701803665
1.300008960,3.687413762,3.667416430,3.707411094
1.350000640,3.691171815,3.664470974,3.717872656
1.400012800,3.692356724,3.662710058,3.722003389
1.450004480,3.688608001,3.657355551,3.719860450
1.500016640,3.686507656,3.648037233,3.724978080
1.550008320,3.676047562,3.640796349,3.711298774
1.600000000,3.666860515,3.638774086,3.694946944
1.650012160,3.664893621,3.646359102,3.683428141
1.700003840,3.657586052,3.638817412,3.676354692
1.750016000,3.656346031,3.643583574,3.669108488
1.800007680,3.657155347,3.640726190,3.673584504
1.850019840,3.658068713,3.642065483,3.674071943
1.900011520,3.653370406,3.641484213,3.665256600
1.950003200,3.642232031,3.629553416,3.654910645
2.000015360,3.637462417,3.618907480,3.656017355
2.050007040,3.630785072,3.612624105,3.648946039
2.100019200,3.629773104,3.620729745,3.638816463
2.150010880,3.625819391,3.617465124,3.634173658
2.200002560,3.624251590,3.615975980,3.632527201
2.250014720,3.623000528,3.614809122,3.631191935
2.300006400,3.620616422,3.616016564,3.625216280
2.350018560,3.618558834,3.615786088,3.621331580
2.400010240,3.616425393,3.614185405,3.618665381
2.450001920,3.614632048,3.612714229,3.616549868
2.500014080,3.611113213,3.607631205,3.614595220
2.550005760,3.608037978,3.604117262,3.611958695
2.600017920,3.607508286,3.601638875,3.613377696
2.650009600,3.605096108,3.601466232,3.608725984
2.700001280,3.602229502,3.598254463,3.606204541
2.750013440,3.600020180,3.595880979,3.604159382
2.800005120,3.599720734,3.593257075,3.606184393
2.850017280,3.597520226,3.588302641,3.606737811
2.900008960,3.594345812,3.585645260,3.603046364
2.950000640,3.592536769,3.581934034,3.603139505
3.000012800,3.593499881,3.587924554,3.599075208
3.050004480,3.590709563,3.588890637,3.592528489
3.100016640,3.590017263,3.587358936,3.592675590
3.150008320,3.586107419,3.580951794,3.591263044
3.200000000,3.586930176,3.583247553,3.590612798
3.250012160,3.587342735,3.583564209,3.591121262
3.300003840,3.587071669,3.585041750,3.589101588
3.350016000,3.588183840,3.585665707,3.590701974
3.400007680,3.585917976,3.581909991,3.589925960
3.450019840,3.588400875,3.585153098,3.591648651
3.500011520,3.588043559,3.585291596,3.590795521
3.550003200,3.590863961,3.586703225,3.595024697
3.600015360,3.590288619,3.585145891,3.595431348
3.650007040,3.589253964,3.581802692,3.596705236
3.700019200,3.597735711,3.581902187,3.613569235
3.750010880,3.594884350,3.583595604,3.606173096
3.800002560,3.590118021,3.587501637,3.592734405
3.850014720,3.587994723,3.572159421,3.603830024
3.900006400,3.588015538,3.580399312,3.595631765
3.950018560,3.582049197,3.577759589,3.586338805
4.000010240,3.581987363,3.566655083,3.597319644
4.050001920,3.580746828,3.574044437,3.587449218
4.100014080,3.574331168,3.564391637,3.584270700
4.150005760,3.574313686,3.562642773,3.585984600
4.200017920,3.578810145,3.560259074,3.597361216
4.250009600,3.584601859,3.561970323,3.607233395
4.300001280,3.584166314,3.560173029,3.608159600
4.350013440,3.579562730,3.547097805,3.612027654
4.400005120,3.571631755,3.527754226,3.615509285
4.450017280,3.574701542,3.537018281,3.612384803
4.500008960,3.583836430,3.534219930,3.633452930
4.550000640,3.582440376,3.532193541,3.632687212
4.600012800,3.580118541,3.528345520,3.631891562
4.650004480,3.567302694,3.539627277,3.594978111
4.700016640,3.572643967,3.535708455,3.609579480
4.750008320,3.572314064,3.534442186,3.610185942
4.800000000,3.566652483,3.530975389,3.602329576
4.850012160,3.564320387,3.531694800,3.596945975
4.900003840,3.559063311,3.533822293,3.584304330
4.950016000,3.564811313,3.541171765,3.588450861
5.000007680,3.567425400,3.540561860,3.594288940
5.050019840,3.576512216,3.535133231,3.617891200
5.100011520,3.572562184,3.541237282,3.603887086
5.150003200,3.569076141,3.558052782,3.580099499
5.200015360,3.569932363,3.560553850,3.579310876
5.250007040,3.575042741,3.567872521,3.582212960
5.300019200,3.579131162,3.571432050,3.586830274
5.350010880,3.573417656,3.565942605,3.580892706
5.400002560,3.565565930,3.557477906,3.573653954
5.450014720,3.565163634,3.552180272,3.578146997
5.500006400,3.567487695,3.556559966,3.578415423
5.550018560,3.564082672,3.542973286,3.585192058
5.600010240,3.566187992,3.541914509,3.590461474
5.650001920,3.564552907,3.539643361,3.589462453
5.700014080,3.555354363,3.532319113,3.578389612
5.750005760,3.560179545,3.539320747,3.581038344
5.800017920,3.559784494,3.534326750,3.585242237
5.850009600,3.558336149,3.539295058,3.577377240
5.900001280,3.561981964,3.541280487,3.582683441
5.950013440,3.561458894,3.540359171,3.582558616
6.000005120,3.567177274,3.541666320,3.592688228
6.050017280,3.567672646,3.533222906,3.602122386
6.100008960,3.557719525,3.542884417,3.572554632
6.150000640,3.554899122,3.543985433,3.565812812
6.200012800,3.552737365,3.533072718,3.572402012
6.250004480,3.553365195,3.530841526,3.575888864
6.300016640,3.560083954,3.547495262,3.572672645
6.350008320,3.554940728,3.537809008,3.572072448
6.400000000,3.557028768,3.531430941,3.582626596
6.450012160,3.550824881,3.535929732,3.565720030
6.500003840,3.539017034,3.526711930,3.551322137
6.550016000,3.533122295,3.518550784,3.547693806
6.600007680,3.531222171,3.522881021,3.539563320
6.650019840,3.528306876,3.520612024,3.536001728
6.700011520,3.526556418,3.512437493,3.540675344
6.750003200,3.527203655,3.513383131,3.541024179
6.800015360,3.516244092,3.505715958,3.526772225
6.850007040,3.516375144,3.500339990,3.532410298
6.900019200,3.513752574,3.499802490,3.527702658
6.950010880,3.510634985,3.500362820,3.520907149
7.000002560,3.505874105,3.492403428,3.519344782
7.050014720,3.504158328,3.490899649,3.517417007
7.100006400,3.502917125,3.491787173,3.514047077
7.150018560,3.498978523,3.488129864,3.509827183
7.200010240,3.497748290,3.489519713,3.505976866
7.250001920,3.491676156,3.484016158,3.499336153
7.300014080,3.488626601,3.483417238,3.493835964
7.350005760,3.488982828,3.482635815,3.495329842
7.400017920,3.488302269,3.484024271,3.492580266
7.450009600,3.487159014,3.481589565,3.492728462
7.500001280,3.487486378,3.480468315,3.494504441
7.550013440,3.486861785,3.477110961,3.496612610
7.600005120,3.485895342,3.480194408,3.491596275
7.650017280,3.486503635,3.483456124,3.489551145
7.700008960,3.487178399,3.485020383,3.489336415
7.750000640,3.485047774,3.481703601,3.488391946
7.800012800,3.483564053,3.479025261,3.488102845
7.850004480,3.485069575,3.481467490,3.488671660
7.900016640,3.486679590,3.478906451,3.494452728
7.950008320,3.487467243,3.474537856,3.500396630
8.000000000,3.487275056,3.472833545,3.501716567
8.050012160,3.500120852,3.466808947,3.533432758
8.100003840,3.505065682,3.466525610,3.543605753
8.150016000,3.503233935,3.468529672,3.537938199
8.200007680,3.501952120,3.476860008,3.527044231
8.250019840,3.502216397,3.473134031,3.531298763
8.300011520,3.515259429,3.469646291,3.560872566
8.350003200,3.515785283,3.463369852,3.568200713
8.400015360,3.515237031,3.466514315,3.563959747
8.450007040,3.524354633,3.455239546,3.593469720
8.500019200,3.520417146,3.458042809,3.582791482
8.550010880,3.527072599,3.466501346,3.587643851
8.600002560,3.520181316,3.457951976,3.582410657
8.650014720,3.517940682,3.447073507,3.588807858
8.700006400,3.498052724,3.455936495,3.540168953
8.750018560,3.516146348,3.440114276,3.592178420
8.800010240,3.509491855,3.429314384,3.589669326
8.850001920,3.508477221,3.444824258,3.572130183
8.900014080,3.505894538,3.448190598,3.563598477
8.950005760,3.488377051,3.453821652,3.522932449
9.000017920,3.496775649,3.458021297,3.535530001
9.050009600,3.474423889,3.443423566,3.505424213
9.100001280,3.468122047,3.430353408,3.505890687
9.150013440,3.474575841,3.448523111,3.500628572
9.200005120,3.473112063,3.439205412,3.507018713
9.250017280,3.464138897,3.436587051,3.491690743
9.300008960,3.465430782,3.441616709,3.489244856
9.350000640,3.464904739,3.447042269,3.482767209
9.400012800,3.463880018,3.452544371,3.475215666
9.450004480,3.471008927,3.456623397,3.485394457
9.500016640,3.463741974,3.451874396,3.475609552
9.550008320,3.459541835,3.445037453,3.474046218
9.600000000,3.460563246,3.448131111,3.472995382
9.650012160,3.459532511,3.442776965,3.476288057
9.700003840,3.453384582,3.443392773,3.463376391
9.750016000,3.450681210,3.440071089,3.461291330
9.800007680,3.450709689,3.438786860,3.462632518
9.850019840,3.455784863,3.443598993,3.467970733
9.900011520,3.461029293,3.449395182,3.472663404
9.950003200,3.456517053,3.445090719,3.467943386
10.000015360,3.454188416,3.444169900,3.464206933
10.050007040,3.448941751,3.441496634,3.456386868
10.100019200,3.446686741,3.437124512,3.456248969
10.150010880,3.440505644,3.428409051,3.452602237
10.200002560,3.436457560,3.423323870,3.449591251
10.250014720,3.435571710,3.425474497,3.445668923
10.300006400,3.432545861,3.423304913,3.441786808
10.350018560,3.429320526,3.419584133,3.439056920
10.400010240,3.422887276,3.421290962,3.424483590
10.450001920,3.419078944,3.417554674,3.420603214
10.500014080,3.412525487,3.409768728,3.415282246
10.550005760,3.409566873,3.406614699,3.412519047
10.600017920,3.406058425,3.404587418,3.407529431
10.650009600,3.404301039,3.403630991,3.404971087
10.700001280,3.400754926,3.398270599,3.403239252
10.750013440,3.397106667,3.391127916,3.403085418
10.800005120,3.395365800,3.388809166,3.401922435
10.850017280,3.393700833,3.389244314,3.398157353
10.900008960,3.389576485,3.383555437,3.395597533
10.950000640,3.385644735,3.380609624,3.390679846
11.000012800,3.382202852,3.379549280,3.384856424
11.050004480,3.378317250,3.375661758,3.380972742
11.100016640,3.376143605,3.372663857,3.379623352
11.150008320,3.371789436,3.367873274,3.375705597
11.200000000,3.369316948,3.364301651,3.374332246
11.250012160,3.367057548,3.364130513,3.369984583
11.300003840,3.364548302,3.360059379,3.369037224
11.350016000,3.363571274,3.357293260,3.369849288
11.400007680,3.361945371,3.355703438,3.368187303
11.450019840,3.359551415,3.351696818,3.367406011
11.500011520,3.358147390,3.350165470,3.366129309
11.550003200,3.355131037,3.346626774,3.363635300
11.600015360,3.354969890,3.344281390,3.365658389
11.650007040,3.351375821,3.342522885,3.360228758
11.700019200,3.348471088,3.338832540,3.358109636
11.750010880,3.348049216,3.338733545,3.357364888
11.800002560,3.346508924,3.335800098,3.357217750
11.850014720,3.342002100,3.330573582,3.353430618
11.900006400,3.340257739,3.325624573,3.354890905
11.950018560,3.338096899,3.320789576,3.355404221
12.000010240,3.334166051,3.314823118,3.353508984
12.050001920,3.327490711,3.309605866,3.345375556
12.100014080,3.325401824,3.307293003,3.343510644
12.150005760,3.321624860,3.302629186,3.340620534
12.200017920,3.313995556,3.300845413,3.327145699
12.250009600,3.308599410,3.297120333,3.320078487
12.300001280,3.305616105,3.296552657,3.314679552
12.350013440,3.300605050,3.296344704,3.304865396
12.400005120,3.296438730,3.292344932,3.300532528
12.450017280,3.291526367,3.287875467,3.295177268
12.500008960,3.287201595,3.282229339,3.292173852
12.550000640,3.284028925,3.278532629,3.289525222
12.600012800,3.282169238,3.275717290,3.288621186
12.650004480,3.277512444,3.270940768,3.284084121
12.700016640,3.272220475,3.265637703,3.278803248
12.750008320,3.266886772,3.260194536,3.273579007
12.800000000,3.264106585,3.256320553,3.271892616
12.850012160,3.259951450,3.253944393,3.265958508
12.900003840,3.254478015,3.249486453,3.259469576
12.950016000,3.249540487,3.244920931,3.254160043
13.000007680,3.244997698,3.242221260,3.247774136
13.050019840,3.240962762,3.236422871,3.245502652
13.100011520,3.236812343,3.231701260,3.241923426
13.150003200,3.231677361,3.225044487,3.238310235
13.200015360,3.226403859,3.219514027,3.233293692
13.250007040,3.220513730,3.213155591,3.227871869
13.300019200,3.216302881,3.208375232,3.224230529
13.350010880,3.211964304,3.203189870,3.220738739
13.400002560,3.206329721,3.197760927,3.214898516
13.450014720,3.200729286,3.193227827,3.208230744
13.500006400,3.195741047,3.188721979,3.202760116
13.550018560,3.190081261,3.182535370,3.197627151
13.600010240,3.184142505,3.176474594,3.191810416
13.650001920,3.178872730,3.172215568,3.185529893
13.700014080,3.172676665,3.164629085,3.180724244
13.750005760,3.165851668,3.158480114,3.173223221
13.800017920,3.160288859,3.153138152,3.167439567
13.850009600,3.154219322,3.147036018,3.161402627
13.900001280,3.148807396,3.140713528,3.156901265
13.950013440,3.141774259,3.134326171,3.149222347
14.000005120,3.134818110,3.127901804,3.141734416
14.050017280,3.128648393,3.121859857,3.135436930
14.100008960,3.121896280,3.115244515,3.128548044
14.150000640,3.115410812,3.109029360,3.121792263
14.200012800,3.108283545,3.102440644,3.114126445
14.250004480,3.101736927,3.095834841,3.107639013
14.300016640,3.095823816,3.089579648,3.102067985
14.350008320,3.089030765,3.083489216,3.094572315
14.400000000,3.082465921,3.077816275,3.087115566
14.450012160,3.075403420,3.071276886,3.079529954
14.500003840,3.068947944,3.065391244,3.072504643
14.550016000,3.062335581,3.059853168,3.064817994
14.600007680,3.055493706,3.053885482,3.057101930
14.650019840,3.049401926,3.048537350,3.050266501
14.700011520,3.043419261,3.042727902,3.044110620
14.750003200,3.037563659,3.036515824,3.038611494
14.800015360,3.031508580,3.029444065,3.033573095
14.850007040,3.025986088,3.023101642,3.028870534
14.900019200,3.020320190,3.017378380,3.023262000
14.950010880,3.015258704,3.012699031,3.017818377
14.999982080,3.010619149,3.009733604,3.011504693


==> data_c4_1p1b_bom_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.050012160,5.462970646,5.406017985,5.519923307
0.100003840,4.879104577,4.748421913,5.009787240
0.150016000,4.451070913,4.314531632,4.587610193
0.200007680,4.213851670,4.099788526,4.327914815
0.250019840,4.088595204,3.975235572,4.201954835
0.300011520,3.994896422,3.891960303,4.097832541
0.350003200,3.941215376,3.844463088,4.037967664
0.400015360,3.924311878,3.836363799,4.012259958
0.450007040,3.893231706,3.803567648,3.982895764
0.500019200,3.860719768,3.774518271,3.946921266
0.550010880,3.834969024,3.745417365,3.924520683
0.600002560,3.826460834,3.744053081,3.908868587
0.650014720,3.823926379,3.754150458,3.893702301
0.700006400,3.827374071,3.756752641,3.897995501
0.750018560,3.810185266,3.746779030,3.873591501
0.800010240,3.790641187,3.732453336,3.848829038
0.850001920,3.775319590,3.730373639,3.820265541
0.900014080,3.764314363,3.706670417,3.821958310
0.950005760,3.761136121,3.702650721,3.819621520
1.000017920,3.745318009,3.709922234,3.780713784
1.050009600,3.750994611,3.713185805,3.788803416
1.100001280,3.742140524,3.711141050,3.773139998
1.150013440,3.729251407,3.696342316,3.762160497
1.200005120,3.723997029,3.699041083,3.748952975
1.250017280,3.717239151,3.694798584,3.739679719
1.300008960,3.727712170,3.696336148,3.759088192
1.350000640,3.714081021,3.693823957,3.734338085
1.400012800,3.715013885,3.683460524,3.746567247
1.450004480,3.709179650,3.686801193,3.731558106
1.500016640,3.707408518,3.692929108,3.721887927
1.550008320,3.706695934,3.677589034,3.735802835
1.600000000,3.718058926,3.687393067,3.748724785
1.650012160,3.702141368,3.682997232,3.721285505
1.700003840,3.699261320,3.680760232,3.717762407
1.750016000,3.694853169,3.675718370,3.713987968
1.800007680,3.690831695,3.662530928,3.719132462
1.850019840,3.692002078,3.665323036,3.718681120
1.900011520,3.689919388,3.661610215,3.718228562
1.950003200,3.691255949,3.653950518,3.728561379
2.000015360,3.696605142,3.652360293,3.740849991
2.050007040,3.689560076,3.647347888,3.731772263
2.100019200,3.685268587,3.647880405,3.722656768
2.150010880,3.682026424,3.652572937,3.711479911
2.200002560,3.684124174,3.658386995,3.709861353
2.250014720,3.681160164,3.647279346,3.715040981
2.300006400,3.689197743,3.653176530,3.725218956
2.350018560,3.673588924,3.646805856,3.700371991
2.400010240,3.673560540,3.657334807,3.689786273
2.450001920,3.673275405,3.663417095,3.683133715
2.500014080,3.677624508,3.665331378,3.689917637
2.550005760,3.670077880,3.661044440,3.679111320
2.600017920,3.666720424,3.650952519,3.682488329
2.650009600,3.656200790,3.635370883,3.677030698
2.700001280,3.655851265,3.636460593,3.675241936
2.750013440,3.655587264,3.633105016,3.678069511
2.800005120,3.650509536,3.630362842,3.670656231
2.850017280,3.649801169,3.632524159,3.667078179
2.900008960,3.643182087,3.621376520,3.664987654
2.950000640,3.646237099,3.615463848,3.677010351
3.000012800,3.640215246,3.616921798,3.663508694
3.050004480,3.637664342,3.616289263,3.659039421
3.100016640,3.627688283,3.623639804,3.631736761
3.150008320,3.632301255,3.616973202,3.647629308
3.200000000,3.633972178,3.615690563,3.652253793
3.250012160,3.631769286,3.616791966,3.646746605
3.300003840,3.642399011,3.627915564,3.656882458
3.350016000,3.628813722,3.621479762,3.636147682
3.400007680,3.627918118,3.610374476,3.645461761
3.450019840,3.624071878,3.613988011,3.634155746
3.500011520,3.638007351,3.606218430,3.669796272
3.550003200,3.619731518,3.601178669,3.638284367
3.600015360,3.619061977,3.609974666,3.628149287
3.650007040,3.618911860,3.607708627,3.630115094
3.700019200,3.611682107,3.594917276,3.628446938
3.750010880,3.607780480,3.592668170,3.622892790
3.800002560,3.615276247,3.597919215,3.632633280
3.850014720,3.612627016,3.604967405,3.620286626
3.900006400,3.606881189,3.586461661,3.627300718
3.950018560,3.602375968,3.582603873,3.622148064
4.000010240,3.607215937,3.590936050,3.623495824
4.050001920,3.601675944,3.590290853,3.613061034
4.100014080,3.602993385,3.586631309,3.619355461
4.150005760,3.606533720,3.587278110,3.625789330
4.200017920,3.593995855,3.570865420,3.617126291
4.250009600,3.594643342,3.577154254,3.612132431
4.300001280,3.595296752,3.584473429,3.606120076
4.350013440,3.598363467,3.583799913,3.612927021
4.400005120,3.594931285,3.580829491,3.609033079
4.450017280,3.594558793,3.571933218,3.617184369
4.500008960,3.598121232,3.575730161,3.620512303
4.550000640,3.597921002,3.581522943,3.614319061
4.600012800,3.589597344,3.576427599,3.602767090
4.650004480,3.586170105,3.572927789,3.599412421
4.700016640,3.585805662,3.569741436,3.601869889
4.750008320,3.583960611,3.570525873,3.597395349
4.800000000,3.584102076,3.568430162,3.599773990
4.850012160,3.582078292,3.562249232,3.601907352
4.900003840,3.577973107,3.562588182,3.593358033
4.950016000,3.570434695,3.553358956,3.587510435
5.000007680,3.572786069,3.554951623,3.590620515
5.050019840,3.574461168,3.560267667,3.588654669
5.100011520,3.571895560,3.558767638,3.585023481
5.150003200,3.571530259,3.559570580,3.583489938
5.200015360,3.568913076,3.555528563,3.582297589
5.250007040,3.566146233,3.553948475,3.578343990
5.300019200,3.564105330,3.551132996,3.577077664
5.350010880,3.562000062,3.549657832,3.574342292
5.400002560,3.559924601,3.551294343,3.568554858
5.450014720,3.556695199,3.549280849,3.564109549
5.500006400,3.560105000,3.547360453,3.572849546
5.550018560,3.559916395,3.549972589,3.569860200
5.600010240,3.555229787,3.544979759,3.565479815
5.650001920,3.553684872,3.541273753,3.566095992
5.700014080,3.548206160,3.530577327,3.565834994
5.750005760,3.549217091,3.535032081,3.563402101
5.800017920,3.548464634,3.535933334,3.560995934
5.850009600,3.551271242,3.540714084,3.561828400
5.900001280,3.543886826,3.534207550,3.553566103
5.950013440,3.541594076,3.527795801,3.555392352
6.000005120,3.543157699,3.530658248,3.555657149
6.050017280,3.535060523,3.516231318,3.553889728
6.100008960,3.536740798,3.523296726,3.550184869
6.150000640,3.537743753,3.525139228,3.550348278
6.200012800,3.537746447,3.524809994,3.550682901
6.250004480,3.532187267,3.519467491,3.544907043
6.300016640,3.538607144,3.528512743,3.548701546
6.350008320,3.535663233,3.532145666,3.539180801
6.400000000,3.530346251,3.515848178,3.544844323
6.450012160,3.531375051,3.524979821,3.537770280
6.500003840,3.530870134,3.509262533,3.552477734
6.550016000,3.523166837,3.504924032,3.541409642
6.600007680,3.510656685,3.488776255,3.532537114
6.650019840,3.528218055,3.520677079,3.535759030
6.700011520,3.521469961,3.508925691,3.534014230
6.750003200,3.524383507,3.517159307,3.531607707
6.800015360,3.525978891,3.520717137,3.531240645
6.850007040,3.526231619,3.520401360,3.532061877
6.900019200,3.518614342,3.502235252,3.534993432
6.950010880,3.520690964,3.499346069,3.542035859
7.000002560,3.535752062,3.514207882,3.557296242
7.050014720,3.529495919,3.500268310,3.558723527
7.100006400,3.516555929,3.492889817,3.540222042
7.150018560,3.508054835,3.481627113,3.534482556
7.200010240,3.507653022,3.498856562,3.516449482
7.250001920,3.514175874,3.503947621,3.524404127
7.300014080,3.518986632,3.506980993,3.530992272
7.350005760,3.516917646,3.512616427,3.521218865
7.400017920,3.513364555,3.506305684,3.520423427
7.450009600,3.503052725,3.500164676,3.505940775
7.500001280,3.505462265,3.497033336,3.513891194
7.550013440,3.504624057,3.494268688,3.514979426
7.600005120,3.502527531,3.495317072,3.509737990
7.650017280,3.495008377,3.470059432,3.519957322
7.700008960,3.498653863,3.488119961,3.509187765
7.750000640,3.489561361,3.467732740,3.511389982
7.800012800,3.498347863,3.482121598,3.514574127
7.850004480,3.499089704,3.488063554,3.510115854
7.900016640,3.495179516,3.472315279,3.518043753
7.950008320,3.495575444,3.484616642,3.506534246
8.000000000,3.492595402,3.475993236,3.509197568
8.050012160,3.493224110,3.480202935,3.506245286
8.100003840,3.492773223,3.482145383,3.503401063
8.150016000,3.494610037,3.483688015,3.505532060
8.200007680,3.496296414,3.488840030,3.503752797
8.250019840,3.488667562,3.474660003,3.502675120
8.300011520,3.490396988,3.480112404,3.500681573
8.350003200,3.479342280,3.463745507,3.494939053
8.400015360,3.490230823,3.473577504,3.506884141
8.450007040,3.477707110,3.461480918,3.493933301
8.500019200,3.484331449,3.472278773,3.496384124
8.550010880,3.484009508,3.472096986,3.495922030
8.600002560,3.480048839,3.467338023,3.492759655
8.650014720,3.480570281,3.468413279,3.492727282
8.700006400,3.481553541,3.464512386,3.498594695
8.750018560,3.477636049,3.466595572,3.488676527
8.800010240,3.474091794,3.456503494,3.491680094
8.850001920,3.475976956,3.465218269,3.486735643
8.900014080,3.468010028,3.446422999,3.489597057
8.950005760,3.467657338,3.454369124,3.480945551
9.000017920,3.465218769,3.454938201,3.475499336
9.050009600,3.466418362,3.464514442,3.468322282
9.100001280,3.464863090,3.456611947,3.473114232
9.150013440,3.467298412,3.460123886,3.474472938
9.200005120,3.464990626,3.459114056,3.470867196
9.250017280,3.459748795,3.447257474,3.472240115
9.300008960,3.460608906,3.448923480,3.472294331
9.350000640,3.460112470,3.448694370,3.471530571
9.400012800,3.455731241,3.440748529,3.470713952
9.450004480,3.453899777,3.442842592,3.464956961
9.500016640,3.451782296,3.441086157,3.462478436
9.550008320,3.453464872,3.440817880,3.466111863
9.600000000,3.452160331,3.441847240,3.462473421
9.650012160,3.451119477,3.441367307,3.460871646
9.700003840,3.443737288,3.438380541,3.449094036
9.750016000,3.445384260,3.436974119,3.453794401
9.800007680,3.441437372,3.431036170,3.451838573
9.850019840,3.438562781,3.428740000,3.448385562
9.900011520,3.439680157,3.430357320,3.449002994
9.950003200,3.436865360,3.432255282,3.441475437
10.000015360,3.433637470,3.426710561,3.440564379
10.050007040,3.428455675,3.416896682,3.440014667
10.100019200,3.430853534,3.420130533,3.441576534
10.150010880,3.429511831,3.417412959,3.441610704
10.200002560,3.423431317,3.415706765,3.431155869
10.250014720,3.417432131,3.407910737,3.426953526
10.300006400,3.415598017,3.405124058,3.426071976
10.350018560,3.414150331,3.402340240,3.425960423
10.400010240,3.412104517,3.402954715,3.421254319
10.450001920,3.413332121,3.405270651,3.421393590
10.500014080,3.408026139,3.397436579,3.418615699
10.550005760,3.398616668,3.384274466,3.412958869
10.600017920,3.400086164,3.386885607,3.413286722
10.650009600,3.401823821,3.394465853,3.409181789
10.700001280,3.401789480,3.393673313,3.409905647
10.750013440,3.397996265,3.389779042,3.406213487
10.800005120,3.387269342,3.373868220,3.400670464
10.850017280,3.384343278,3.373046054,3.395640503
10.900008960,3.384475354,3.375351121,3.393599587
10.950000640,3.385118943,3.376676569,3.393561318
11.000012800,3.380807775,3.374056090,3.387559461
11.050004480,3.378253013,3.367120857,3.389385169
11.100016640,3.370824262,3.360351761,3.381296762
11.150008320,3.367433167,3.353157206,3.381709127
11.200000000,3.367969143,3.358373672,3.377564614
11.250012160,3.364802855,3.359198425,3.370407285
11.300003840,3.364305764,3.359892705,3.368718824
11.350016000,3.361135801,3.354524464,3.367747137
11.400007680,3.357191485,3.351235201,3.363147770
11.450019840,3.351628377,3.344867766,3.358388988
11.500011520,3.348594536,3.340936377,3.356252696
11.550003200,3.345982315,3.338699018,3.353265613
11.600015360,3.346726030,3.340374326,3.353077734
11.650007040,3.340499157,3.334899534,3.346098780
11.700019200,3.336562943,3.329014583,3.344111304
11.750010880,3.332356862,3.324855665,3.339858059
11.800002560,3.329088922,3.321734664,3.336443180
11.850014720,3.322132228,3.316812746,3.327451710
11.900006400,3.319961484,3.312832653,3.327090316
11.950018560,3.317624250,3.312364734,3.322883766
12.000010240,3.315766280,3.310236383,3.321296176
12.050001920,3.312333627,3.308121680,3.316545573
12.100014080,3.309111476,3.304076939,3.314146013
12.150005760,3.305895185,3.301421864,3.310368507
12.200017920,3.301790155,3.297637199,3.305943111
12.250009600,3.298152535,3.293605956,3.302699115
12.300001280,3.294469915,3.288927832,3.300011998
12.350013440,3.290475764,3.284381077,3.296570450
12.400005120,3.287795711,3.280704420,3.294887002
12.450017280,3.283155629,3.274047866,3.292263392
12.500008960,3.280254590,3.273795978,3.286713201
12.550000640,3.276228013,3.272973806,3.279482219
12.600012800,3.272133683,3.269822499,3.274444867
12.650004480,3.267748895,3.263260583,3.272237207
12.700016640,3.264243922,3.259069936,3.269417908
12.750008320,3.260265110,3.254890165,3.265640054
12.800000000,3.256310246,3.250231988,3.262388504
12.850012160,3.251189630,3.244982602,3.257396659
12.900003840,3.245968511,3.239712087,3.252224934
12.950016000,3.241781918,3.236835942,3.246727894
13.000007680,3.237369090,3.232672332,3.242065849
13.050019840,3.232509184,3.226912462,3.238105906
13.100011520,3.228265789,3.222848252,3.233683327
13.150003200,3.223480963,3.218078918,3.228883007
13.200015360,3.218380978,3.212149381,3.224612575
13.250007040,3.213124748,3.203769178,3.222480318
13.300019200,3.209488265,3.200251212,3.218725318
13.350010880,3.205226231,3.198844679,3.211607783
13.400002560,3.202520055,3.196380759,3.208659350
13.450014720,3.194992406,3.187530653,3.202454159
13.500006400,3.188434618,3.180296286,3.196572950
13.550018560,3.183769495,3.176239074,3.191299917
13.600010240,3.177926799,3.170354395,3.185499203
13.650001920,3.172167519,3.164458837,3.179876201
13.700014080,3.168872947,3.161213579,3.176532316
13.750005760,3.163793836,3.154220219,3.173367453
13.800017920,3.164437935,3.141836268,3.187039602
13.850009600,3.160507484,3.136799511,3.184215458
13.900001280,3.150452859,3.135211012,3.165694707
13.950013440,3.142834306,3.132027220,3.153641391
14.000005120,3.131771098,3.123495056,3.140047139
14.050017280,3.125763226,3.118457951,3.133068500
14.100008960,3.121019202,3.114315005,3.127723400
14.150000640,3.114491737,3.109657939,3.119325535
14.200012800,3.107290454,3.103828820,3.110752088
14.250004480,3.100144235,3.095936790,3.104351681
14.300016640,3.093427375,3.090302783,3.096551967
14.350008320,3.088011731,3.085170407,3.090853054
14.400000000,3.082640070,3.081229769,3.084050370
14.450012160,3.076663604,3.074354076,3.078973132
14.500003840,3.069136701,3.067493061,3.070780341
14.550016000,3.061963415,3.061147041,3.062779790
14.600007680,3.057121205,3.056113032,3.058129378
14.650019840,3.050655145,3.050290230,3.051020060
14.700011520,3.043791524,3.042672286,3.044910762
14.750003200,3.037987986,3.036744378,3.039231594
14.800015360,3.031658921,3.029385187,3.033932656
14.850007040,3.025655547,3.023072086,3.028239009
14.900019200,3.019789159,3.017169924,3.022408395
14.950010880,3.014860755,3.013276582,3.016444928
14.999982080,3.008522484,3.007702244,3.009342725


==> data_c4_440m_adamw_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.050012,4.788129,4.783524,4.792734
0.100024,4.255760,4.254484,4.257036
0.150036,4.100876,4.098829,4.102922
0.200008,4.017494,4.015476,4.019512
0.250020,3.958552,3.957788,3.959316
0.300032,3.917217,3.915260,3.919174
0.350003,3.886033,3.883951,3.888114
0.400015,3.865045,3.862986,3.867104
0.450028,3.850482,3.848793,3.852172
0.500040,3.841537,3.838940,3.844134
0.550011,3.837506,3.835586,3.839426
0.600023,3.834494,3.831409,3.837579
0.650035,3.836924,3.834676,3.839172
0.700006,3.839337,3.838483,3.840191
0.750019,3.844590,3.843452,3.845728
0.800031,3.848430,3.845975,3.850885
0.850002,3.854924,3.854489,3.855358
0.900014,3.842277,3.841001,3.843553
0.950026,3.832229,3.830913,3.833544
1.000038,3.825391,3.824106,3.826676
1.050010,3.819783,3.817238,3.822328
1.100022,3.814160,3.813283,3.815036
1.150034,3.808588,3.807243,3.809933
1.200005,3.806878,3.806622,3.807134
1.250017,3.800070,3.797929,3.802211
1.300029,3.796350,3.794398,3.798302
1.350001,3.791976,3.790298,3.793654
1.400013,3.787547,3.784345,3.790748
1.450025,3.784806,3.782411,3.787200
1.500037,3.781620,3.780115,3.783125
1.550008,3.777323,3.777064,3.777582
1.600020,3.774139,3.772893,3.775385
1.650033,3.771280,3.769686,3.772874
1.700004,3.769217,3.767959,3.770476
1.750016,3.765960,3.763737,3.768182
1.800028,3.761340,3.758812,3.763869
1.850040,3.757799,3.755870,3.759728
1.900012,3.755213,3.753694,3.756732
1.950024,3.752192,3.750073,3.754311
2.000036,3.751211,3.749902,3.752520
2.050007,3.746669,3.745245,3.748094
2.100019,3.744563,3.744156,3.744970
2.150031,3.742144,3.739883,3.744405
2.200003,3.739990,3.738996,3.740984
2.250015,3.736888,3.734322,3.739454
2.300027,3.735039,3.734221,3.735858
2.350039,3.731499,3.731052,3.731945
2.400010,3.729306,3.728501,3.730111
2.450022,3.726036,3.725391,3.726682
2.500035,3.723600,3.722366,3.724833
2.550006,3.720039,3.718903,3.721176
2.600018,3.718489,3.717810,3.719168
2.650030,3.717264,3.715932,3.718597
2.700001,3.713097,3.711661,3.714534
2.750013,3.710884,3.708724,3.713043
2.800026,3.708535,3.708079,3.708991
2.850038,3.705105,3.704663,3.705548
2.900009,3.701986,3.701735,3.702237
2.950021,3.700567,3.699177,3.701958
3.000033,3.697113,3.695394,3.698831
3.050004,3.696484,3.695497,3.697470
3.100017,3.693169,3.690792,3.695546
3.150029,3.689876,3.687909,3.691843
3.200000,3.687672,3.686901,3.688443
3.250012,3.685751,3.684607,3.686895
3.300024,3.682951,3.682000,3.683902
3.350036,3.680961,3.678012,3.683909
3.400008,3.680331,3.679475,3.681188
3.450020,3.676220,3.675631,3.676808
3.500032,3.672522,3.671306,3.673739
3.550003,3.670943,3.669767,3.672120
3.600015,3.667261,3.666362,3.668160
3.650028,3.664314,3.662676,3.665951
3.700040,3.662059,3.660080,3.664037
3.750011,3.661028,3.659493,3.662563
3.800023,3.657116,3.656120,3.658112
3.850035,3.654993,3.653024,3.656962
3.900006,3.652199,3.651581,3.652818
3.950019,3.648732,3.646819,3.650646
4.000031,3.648228,3.646207,3.650249
4.050002,3.643807,3.643381,3.644232
4.100014,3.641283,3.638843,3.643723
4.150026,3.638809,3.637883,3.639735
4.200038,3.634975,3.632026,3.637924
4.250010,3.632993,3.632329,3.633658
4.300022,3.629681,3.628699,3.630664
4.350034,3.627391,3.625276,3.629506
4.400005,3.624209,3.622574,3.625845
4.450017,3.622405,3.619992,3.624818
4.500029,3.618251,3.617647,3.618854
4.550001,3.615137,3.612369,3.617905
4.600013,3.612141,3.610843,3.613439
4.650025,3.610429,3.610170,3.610687
4.700037,3.607929,3.607667,3.608192
4.750008,3.604023,3.602587,3.605458
4.800020,3.600581,3.599795,3.601367
4.850033,3.597646,3.596332,3.598960
4.900004,3.595075,3.593724,3.596425
4.950016,3.591048,3.590235,3.591861
5.000028,3.588109,3.587019,3.589200
5.050040,3.586019,3.584989,3.587048
5.100012,3.582327,3.581950,3.582705
5.150024,3.579527,3.578408,3.580647
5.200036,3.575538,3.574042,3.577034
5.250007,3.572103,3.571200,3.573006
5.300019,3.569895,3.568699,3.571091
5.350031,3.566337,3.564404,3.568270
5.400003,3.562746,3.561941,3.563550
5.450015,3.558467,3.557853,3.559081
5.500027,3.555216,3.553986,3.556446
5.550039,3.552412,3.551910,3.552914
5.600010,3.548379,3.547413,3.549345
5.650022,3.550907,3.541072,3.560743
5.700035,3.541238,3.540455,3.542020
5.750006,3.537069,3.536111,3.538027
5.800018,3.534032,3.533387,3.534677
5.850030,3.530001,3.528893,3.531109
5.900001,3.525924,3.524369,3.527480
5.950013,3.521542,3.521166,3.521918
6.000026,3.518120,3.516306,3.519934
6.050038,3.514489,3.513687,3.515290
6.100009,3.510573,3.509766,3.511381
6.150021,3.506449,3.506144,3.506755
6.200033,3.502430,3.501149,3.503710
6.250004,3.499244,3.498406,3.500082
6.300017,3.494711,3.494338,3.495084
6.350029,3.489558,3.488581,3.490536
6.400000,3.485298,3.485000,3.485596
6.450012,3.480730,3.478079,3.483381
6.500024,3.475676,3.474593,3.476759
6.550036,3.471833,3.470196,3.473470
6.600008,3.466449,3.464882,3.468017
6.650020,3.462560,3.459916,3.465203
6.700032,3.456933,3.454368,3.459498
6.750003,3.451652,3.448697,3.454608
6.800015,3.446520,3.443706,3.449334
6.850028,3.441596,3.439694,3.443499
6.900040,3.435685,3.433605,3.437766
6.950011,3.428707,3.427006,3.430408
7.000023,3.423152,3.422190,3.424114
7.050035,3.417270,3.415298,3.419241
7.100006,3.410959,3.409520,3.412398
7.150019,3.404218,3.401977,3.406460
7.200031,3.397859,3.396534,3.399183
7.250002,3.391045,3.389251,3.392840
7.300014,3.384254,3.382579,3.385928
7.350026,3.377278,3.375396,3.379161
7.400038,3.370423,3.369284,3.371561
7.450010,3.362972,3.362262,3.363682
7.500022,3.354480,3.353148,3.355812
7.550034,3.347221,3.345780,3.348662
7.600005,3.339167,3.337655,3.340678
7.650017,3.329728,3.327438,3.332018
7.700029,3.319940,3.318170,3.321710
7.750001,3.310689,3.309914,3.311463
7.800013,3.301010,3.299892,3.302128
7.850025,3.289853,3.288076,3.291631
7.900037,3.279339,3.278144,3.280534
7.950008,3.267982,3.266979,3.268984
8.000020,3.256727,3.255936,3.257518
8.050033,3.244930,3.244525,3.245335
8.100004,3.232162,3.231596,3.232729
8.150016,3.219386,3.219297,3.219475
8.200028,3.205551,3.204832,3.206270
8.250040,3.191996,3.191637,3.192355
8.300012,3.178033,3.177709,3.178356
8.350024,3.164033,3.163597,3.164469
8.400036,3.151213,3.150740,3.151686
8.450007,3.140185,3.139789,3.140581
8.499978,3.133558,3.133161,3.133954


==> data_c4_440m_bom_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.050012,5.058753,5.035307,5.082199
0.100024,4.425421,4.371594,4.479248
0.150036,4.182812,4.164093,4.201531
0.200008,4.081857,4.078041,4.085672
0.250020,4.024213,4.017655,4.030771
0.300032,3.978711,3.977170,3.980252
0.350003,3.933404,3.932661,3.934146
0.400015,3.909018,3.899696,3.918340
0.450028,3.894269,3.886125,3.902413
0.500040,3.890406,3.876568,3.904244
0.550011,3.885690,3.868528,3.902853
0.600023,3.878682,3.873890,3.883473
0.650035,3.885728,3.868202,3.903254
0.700006,3.879329,3.866169,3.892488
0.750019,3.882148,3.878736,3.885560
0.800031,3.909664,3.858550,3.960778
0.850002,3.937345,3.910731,3.963958
0.900014,3.901269,3.883158,3.919381
0.950026,3.879432,3.860115,3.898749
1.000038,4.016063,3.835141,4.196984
1.050010,3.925741,3.800911,4.050571
1.100022,3.856428,3.843471,3.869386
1.150034,3.841734,3.832374,3.851094
1.200005,3.842265,3.831500,3.853031
1.250017,3.834075,3.832645,3.835505
1.300029,3.846545,3.839309,3.853780
1.350001,3.825132,3.809561,3.840702
1.400013,3.828621,3.823393,3.833848
1.450025,3.811107,3.802641,3.819572
1.500037,3.815896,3.804499,3.827293
1.550008,3.805356,3.800708,3.810005
1.600020,3.803733,3.796982,3.810484
1.650033,3.802341,3.791207,3.813475
1.700004,3.804782,3.798902,3.810663
1.750016,3.802993,3.789508,3.816478
1.800028,3.798896,3.789525,3.808268
1.850040,3.804791,3.787221,3.822361
1.900012,3.783163,3.781927,3.784399
1.950024,3.786424,3.773574,3.799275
2.000036,3.792959,3.773666,3.812252
2.050007,3.781039,3.777963,3.784114
2.100019,3.781168,3.774727,3.787608
2.150031,3.784103,3.775008,3.793198
2.200003,3.771742,3.768397,3.775088
2.250015,3.770542,3.754433,3.786650
2.300027,3.763186,3.758059,3.768313
2.350039,3.798317,3.744407,3.852228
2.400010,3.756238,3.753697,3.758779
2.450022,3.757719,3.743996,3.771442
2.500035,3.746781,3.742868,3.750693
2.550006,3.747140,3.742211,3.752070
2.600018,3.742181,3.736369,3.747992
2.650030,3.743228,3.735884,3.750572
2.700001,3.746167,3.736801,3.755532
2.750013,3.735799,3.730984,3.740613
2.800026,3.741612,3.730295,3.752929
2.850038,3.733130,3.728768,3.737492
2.900009,3.733208,3.730300,3.736116
2.950021,3.725096,3.721743,3.728450
3.000033,3.722142,3.719374,3.724911
3.050004,3.719985,3.713169,3.726801
3.100017,3.715083,3.711444,3.718723
3.150029,3.716045,3.709095,3.722996
3.200000,3.721704,3.716887,3.726521
3.250012,3.718117,3.708191,3.728042
3.300024,3.706120,3.702958,3.709282
3.350036,3.711151,3.702308,3.719994
3.400008,3.732958,3.682608,3.783308
3.450020,3.702191,3.699772,3.704610
3.500032,3.704028,3.696936,3.711120
3.550003,3.693014,3.689584,3.696444
3.600015,3.693802,3.690120,3.697484
3.650028,3.694950,3.684151,3.705749
3.700040,3.697803,3.689698,3.705907
3.750011,3.685662,3.678233,3.693091
3.800023,3.687949,3.683018,3.692881
3.850035,3.683840,3.680664,3.687016
3.900006,3.675713,3.671074,3.680353
3.950019,3.679129,3.674977,3.683280
4.000031,3.681269,3.673978,3.688559
4.050002,3.674518,3.664522,3.684515
4.100014,3.690022,3.673587,3.706457
4.150026,3.666124,3.653795,3.678453
4.200038,3.664505,3.648383,3.680627
4.250010,3.665700,3.654308,3.677092
4.300022,3.666608,3.651727,3.681488
4.350034,3.657202,3.640983,3.673421
4.400005,3.659917,3.640604,3.679230
4.450017,3.653536,3.635301,3.671771
4.500029,3.641835,3.636977,3.646693
4.550001,3.646368,3.637817,3.654918
4.600013,3.641722,3.634202,3.649241
4.650025,3.634316,3.630530,3.638102
4.700037,3.630909,3.627150,3.634668
4.750008,3.628199,3.625244,3.631155
4.800020,3.620270,3.615932,3.624607
4.850033,3.619249,3.612870,3.625628
4.900004,3.619912,3.615505,3.624319
4.950016,3.611078,3.605157,3.616999
5.000028,3.609512,3.606299,3.612725
5.050040,3.618478,3.608597,3.628359
5.100012,3.603196,3.601830,3.604562
5.150024,3.600244,3.595820,3.604669
5.200036,3.598806,3.597433,3.600179
5.250007,3.595956,3.591619,3.600293
5.300019,3.595975,3.591290,3.600660
5.350031,3.588523,3.586357,3.590688
5.400003,3.584486,3.581677,3.587294
5.450015,3.581582,3.578458,3.584706
5.500027,3.574175,3.571684,3.576666
5.550039,3.579897,3.572392,3.587402
5.600010,3.566412,3.564697,3.568127
5.650022,3.566856,3.562069,3.571642
5.700035,3.561657,3.559046,3.564267
5.750006,3.555909,3.554262,3.557555
5.800018,3.552574,3.551616,3.553531
5.850030,3.554179,3.551238,3.557121
5.900001,3.549167,3.543728,3.554606
5.950013,3.539707,3.537329,3.542084
6.000026,3.538767,3.538258,3.539275
6.050038,3.533627,3.529033,3.538221
6.100009,3.530191,3.526401,3.533980
6.150021,3.523800,3.519899,3.527702
6.200033,3.524582,3.520971,3.528194
6.250004,3.528876,3.506961,3.550791
6.300017,3.516980,3.511937,3.522022
6.350029,3.510983,3.506806,3.515159
6.400000,3.505572,3.501522,3.509622
6.450012,3.497750,3.495551,3.499949
6.500024,3.500577,3.497669,3.503484
6.550036,3.490475,3.489122,3.491829
6.600008,3.485972,3.484769,3.487176
6.650020,3.482474,3.479692,3.485256
6.700032,3.478556,3.476178,3.480934
6.750003,3.468614,3.464423,3.472804
6.800015,3.466359,3.464297,3.468421
6.850028,3.461172,3.456442,3.465903
6.900040,3.453036,3.447768,3.458305
6.950011,3.444480,3.442681,3.446280
7.000023,3.439794,3.437768,3.441820
7.050035,3.435503,3.433622,3.437385
7.100006,3.427812,3.426052,3.429572
7.150019,3.420167,3.415070,3.425264
7.200031,3.414220,3.411028,3.417411
7.250002,3.408201,3.406253,3.410149
7.300014,3.401873,3.400185,3.403560
7.350026,3.394461,3.390995,3.397926
7.400038,3.386739,3.386225,3.387254
7.450010,3.380361,3.378521,3.382200
7.500022,3.372280,3.368624,3.375937
7.550034,3.363997,3.362806,3.365189
7.600005,3.353801,3.352734,3.354867
7.650017,3.344744,3.343598,3.345891
7.700029,3.336790,3.335750,3.337830
7.750001,3.324352,3.322367,3.326336
7.800013,3.315395,3.314276,3.316513
7.850025,3.305275,3.304040,3.306511
7.900037,3.293597,3.293157,3.294037
7.950008,3.282392,3.281427,3.283357
8.000020,3.270462,3.269425,3.271500
8.050033,3.258795,3.257675,3.259914
8.100004,3.246161,3.244852,3.247470
8.150016,3.233622,3.232099,3.235146
8.200028,3.218789,3.216812,3.220766
8.250040,3.205189,3.203916,3.206463
8.300012,3.188755,3.188197,3.189314
8.350024,3.173065,3.172402,3.173727
8.400036,3.155326,3.152194,3.158458
8.450007,3.141405,3.138256,3.144554
8.499978,3.129154,3.122891,3.135417


==> data_c4_55m_adamw_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.134218,4.297948,4.288706,4.307191
0.268435,4.191615,4.185213,4.198016
0.402653,4.117203,4.108533,4.125874
0.536871,4.083164,4.077660,4.088668
0.671089,4.058912,4.052803,4.065021
0.805306,4.039854,4.031052,4.048656
0.939524,4.016412,4.012498,4.020326
1.073742,4.003376,4.001454,4.005297
1.207960,3.982630,3.975041,3.990219
1.342177,3.964977,3.958392,3.971562
1.476395,3.947859,3.943131,3.952586
1.610613,3.928787,3.921598,3.935976
1.744830,3.908513,3.902480,3.914546
1.879048,3.889848,3.884497,3.895199
2.013266,3.866908,3.862883,3.870933
2.147484,3.842562,3.837316,3.847809
2.281701,3.811282,3.804842,3.817721
2.415919,3.783156,3.775127,3.791185
2.550137,3.747401,3.740502,3.754301
2.684355,3.703810,3.701231,3.706390
2.818572,3.636177,3.629304,3.643049
2.952790,3.570805,3.562605,3.579006
2.999976,3.558703,3.548172,3.569233


==> data_c4_55m_bom_curve.csv <==
tokens_b,mean_loss,lower_loss,upper_loss
0.134218,4.374170,4.365690,4.382649
0.268435,4.235307,4.195452,4.275162
0.402653,4.097807,4.087227,4.108388
0.536871,4.044977,4.039003,4.050950
0.671089,4.008606,4.005916,4.011296
0.805306,3.984116,3.974780,3.993453
0.939524,3.960395,3.953947,3.966843
1.073742,3.948026,3.941940,3.954112
1.207960,3.921130,3.913800,3.928460
1.342177,3.905882,3.897658,3.914107
1.476395,3.888923,3.885140,3.892706
1.610613,3.868058,3.860992,3.875124
1.744830,3.851242,3.846766,3.855718
1.879048,3.831578,3.827854,3.835301
2.013266,3.812084,3.808537,3.815631
2.147484,3.788355,3.780439,3.796270
2.281701,3.759048,3.749918,3.768178
2.415919,3.734153,3.724457,3.743849
2.550137,3.704503,3.696505,3.712502
2.684355,3.667997,3.665788,3.670206
2.818572,3.613969,3.605826,3.622112
2.952790,3.566684,3.559378,3.573989
2.999976,3.550604,3.546477,3.554731


==> data_c4_checkpoint_sizes.csv <==
parameters_m,adamw_checkpoint_gib,bom_checkpoint_gib,checkpoint_saving_gib,checkpoint_saving_percent
110.121216,1.230845592,0.820698888,0.410146704,33.320
435.216640,4.864154550,3.242906452,1.621248098,33.333
1099.275264,12.285671582,8.190591113,4.095080469,33.332166188


==> data_c4_scale_resources.csv <==
parameters_m,adamw_e2e_tokens_s,bom_e2e_tokens_s,e2e_time_ratio,e2e_speed_ratio,memory_delta_gib,memory_delta_percent,adamw_e2e_mean_hours,bom_e2e_mean_hours,e2e_ratio_sd,timing_pairs,e2e_ratio_of_mean_times
54.540288,101930.409285,95634.995278,1.065977,0.938238,-0.215439,-0.794500,8.175446903,8.713616250,0.013964359,5,1.065827514
110.121216,71758.985888,69227.229104,1.036577,0.964719,-0.406392,-5.377418,19.354910461,20.062752253,0.003767388,5,1.036571690
435.216640,39546.704328,38328.128065,1.031778,0.969186,-4.120803,-4.723600,31.959115440,32.975200009,0.006266866,3,1.031793263
1099.275264,19251.893835180,19320.455252001,0.996212134,1.003561282,-5.343676090,-6.399412039,178.192848806,177.560505830,0.001308261,3,0.996451356


==> data_fineweb_validation_curves.csv <==
tokens_b,adamw_mean,adamw_lower,adamw_upper,bom_mean,bom_lower,bom_upper
0.134217728,4.052250798791647,4.0472680957325933,4.0572335018507006,4.2246325746178623,4.2210402614353519,4.2282248878003728
0.268435456,3.9575505129992963,3.9534824878816646,3.961618538116928,3.9438116930425169,3.9381052188735617,3.9495181672114721
0.402653184,3.8997455716133116,3.8971509714874828,3.9023401717391404,3.805803695321083,3.8018794572747292,3.8097279333674368
0.536870912,3.866492845863104,3.8634553790690904,3.8695303126571177,3.7383125849068164,3.7317264859473114,3.7448986838663214
0.67108864,3.8382884822785854,3.8306389787320994,3.8459379858250715,3.6922175638377666,3.6849743537537214,3.6994607739218117
0.805306368,3.8160057649016381,3.8113821963485903,3.8206293334546859,3.6663492627441885,3.6610423935488923,3.6716561319394847
0.939524096,3.7979731656610967,3.7921066197303048,3.8038397115918885,3.6401044823229314,3.6323836339303806,3.6478253307154822
1.073741824,3.7752041533589362,3.771075357842431,3.7793329488754415,3.6147265940904618,3.6090458831175725,3.6204073050633512
1.207959552,3.755520610511303,3.7502243476458612,3.7608168733767449,3.594717140495777,3.5879921435164603,3.6014421374750936
1.34217728,3.7397735372185705,3.7357199427301642,3.7438271317069769,3.5793161734938623,3.5727904942732058,3.5858418527145188
1.476395008,3.7209230959415436,3.7158340637938205,3.7260121280892666,3.5629722826182841,3.5577165837740425,3.5682279814625257
1.610612736,3.7031886629760264,3.6955034732336292,3.7108738527184237,3.5501158520579339,3.5394939896623208,3.560737714453547
1.744830464,3.6785401999950409,3.6748215259091732,3.6822588740809086,3.5268072038888931,3.5212982501687611,3.5323161576090252
1.879048192,3.6604951292276384,3.6527442102899066,3.6682460481653703,3.5117767356336116,3.5012009264867263,3.5223525447804969
2.01326592,3.6322566486895083,3.6265523817001517,3.6379609156788648,3.4887475393712521,3.4798300915566394,3.4976649871858649
2.147483648,3.6024744085967542,3.5973450771408344,3.6076037400526739,3.4647335633635521,3.4599629546460342,3.46950417208107
2.281701376,3.5820484243333341,3.5792750141837018,3.5848218344829665,3.4505563713610172,3.4475456038830679,3.4535671388389666
2.415919104,3.5432861506938935,3.5398037284330046,3.5467685729547824,3.4229143686592578,3.420032315728867,3.4257964215896486
2.550136832,3.5040314286947249,3.497726328759398,3.5103365286300519,3.3976400904357433,3.3892313208813527,3.406048859990134
2.68435456,3.4536945588886736,3.4488949554195494,3.4584941623577978,3.3683001570403577,3.3629976015229004,3.373602712557815
2.818572288,3.3891574777662754,3.3839009165169345,3.3944140390156163,3.3367594695150848,3.3356956533504549,3.3378232856797148
2.952790016,3.317093800753355,3.3138963424860313,3.3202912590206788,3.3109276740849021,3.3027407931028265,3.3191145550669776
2.999975936,3.2930670998990537,3.2838230106937893,3.302311189104318,3.2948019150495527,3.2902655499864872,3.2993382801126181


==> data_h800_cost_fit.csv <==
parameters_m,fit_ratio,fit_delta_ms
260.089344,1.084195366318704,42.44162436547914
494.207488,1.0372610836096172,38.81820300681369
983.65824,1.0090100358106067,8.009526711683433
1995.52768,0.9776987880439542,-19.267817684688367
3954.407168,0.9394245270527668,-55.39355993812137


==> data_h800_resource_ladder.csv <==
parameters_m,step_ratio,peak_saved_gib,fp32_state_saved_gib,adamw_peak_gib,bom_peak_gib
260.089344,1.0810495803678182,-1.0312461853027344,0.9687862396240234,54.379268169403076,55.41051435470581
494.207488,1.0381269129337374,-0.155426025390625,1.8409442901611328,23.656632900238037,23.812058925628662
983.65824,1.0101076870499701,2.665127754211426,3.664290428161621,21.076679706573486,18.41155195236206
1995.52768,0.9791059075753841,7.432209014892578,7.433797836303711,31.680370807647705,24.248161792755127
3954.407168,0.9384789922332385,14.73119068145752,14.731192588806152,60.0633339881897,45.33214330673218


==> data_python_validation_curves.csv <==
tokens_b,adamw_mean,adamw_lower,adamw_upper,bom_mean,bom_lower,bom_upper
0.134217728,2.449885157495737,2.4377761329070875,2.4619941820843865,2.5649262167513371,2.5273142835182187,2.6025381499844555
0.268435456,2.3533200502395628,2.3454201029806523,2.3612199974984733,2.3511492691934111,2.3408594290171409,2.3614391093696812
0.402653184,2.2899509727954865,2.2778613775706549,2.3020405680203182,2.2215485274791718,2.2097202760245476,2.2333767789337959
0.536870912,2.2574293062090875,2.2412511887093629,2.2736074237088122,2.1614012848585844,2.1415989645016711,2.1812036052154977
0.67108864,2.2323914639651776,2.2170497487827547,2.2477331791476005,2.1282677654176951,2.1151262008594363,2.141409329975954
0.805306368,2.209564284980297,2.1966971199312395,2.2224314500293545,2.1083252891898154,2.093515351832298,2.1231352265473329
0.939524096,2.1889941465109586,2.1823931826703604,2.1955951103515567,2.0815151806920769,2.0739195161233881,2.0891108452607656
1.073741824,2.1761783968657253,2.1656265064109652,2.1867302873204855,2.0622373349964618,2.0498797387935044,2.0745949311994192
1.207959552,2.1608064696192741,2.1493830726727641,2.1722298665657842,2.0470077008008958,2.0350016123245944,2.0590137892771971
1.34217728,2.1421371228992938,2.1355734928493937,2.1487007529491939,2.0263976082205772,2.0216944825647385,2.031100733876416
1.476395008,2.11855660751462,2.1101294293814163,2.1269837856478233,2.00744191147387,2.0007467450093359,2.0141370779384045
1.610612736,2.107326604053378,2.1030653753675601,2.1115878327391959,1.9960534445941449,1.9885155009546356,2.0035913882336542
1.744830464,2.0834758292883633,2.0752901406093587,2.0916615179673679,1.97255503423512,1.9653840796119371,1.9797259888583028
1.879048192,2.0648987732827662,2.0576480920429705,2.0721494545225618,1.9558010000735522,1.9470019894959485,1.9646000106511559
2.01326592,2.0510597728192805,2.0414416018866861,2.060677943751875,1.9475171428173781,1.9403863644891044,1.9546479211456518
2.147483648,2.0215441275388004,2.0176021573897791,2.0254860976878217,1.9195022635161876,1.915434208999097,1.9235703180332782
2.281701376,1.9938705779612065,1.9828328240851416,2.0049083318372714,1.8935452293604613,1.8820157658824583,1.9050746928384643
2.415919104,1.9671894654631614,1.9545259059129394,1.9798530250133834,1.8736177310347557,1.8591813430467927,1.8880541190227187
2.550136832,1.9256953582167626,1.9148302161504687,1.9365605002830566,1.8394194588065147,1.8257487400933405,1.8530901775196889
2.68435456,1.8797367945313455,1.8709311813689014,1.8885424076937896,1.8055997043848038,1.7951498957550303,1.8160495130145773
2.818572288,1.8152350690215826,1.8081470518810092,1.822323086162156,1.7661115821450948,1.7583802018145414,1.7738429624756482
2.952790016,1.7523384559899569,1.7466558650944581,1.7580210468854556,1.74021170809865,1.7348241911443816,1.7455992250529182
2.999975936,1.7352685570716857,1.7259589849011951,1.7445781292421763,1.7337153781205417,1.7230762022388928,1.7443545540021905

